Beyond Top Words: MonoTM for Topic Modeling with Interpretable Monosemantic Features

Topic models summarize large text corpora, but top-ranked words often provide only a limited representation of topic semantics. Sparse autoencoders (SAEs) offer a way to move beyond word-level descriptors by extracting interpretable features from dense representations, yet how feature interpretability relates to topic-inference quality remains unclear. We introduce \textbf{MonoTM}, an interpretable topic modeling framework that decouples these roles. Across three benchmark corpora, we show that document--topic mixture estimation and semantic interpretation favor different SAE configurations and feature subsets. MonoTM estimates mixtures from the full SAE bag-of-features representation and, with them fixed, learns topic descriptors over a separate vocabulary of corpus-grounded semantic features. This design preserves global topic structure while representing topics with semantic units more meaningful than individual words, making them more useful for downstream corpus analysis.

==> dataset_stats_latex.csv <==
Dataset,NumDatapoints,NumCategories,MultiLabel,NumNoLabel,MeanChars,SDChars,MedianChars,MinChars,MaxChars
20 Newsgroups,18846,20,X,0,1902.53,3984.97,1175,115,160616
Web of Science,46985,7,X,0,1376.46,492.77,1355,95,8019
Reuters,12561,47,O,2304,843.7,874.97,546,56,13396

==> rq2_20NewsGroup_final_summary.csv <==
N,K,Hidden dim.,Activated≥30,IS≥0.95,IS≥0.90,IS≥0.85,IS≥0.80,IS<0.50
0.5,4,2048,560,73,239,374,453,6
1,4,4096,492,89,211,339,423,3
2,4,8192,429,103,217,312,372,2
3,4,12288,379,87,193,280,328,1
4,4,16384,341,83,184,261,302,0
5,4,20480,341,95,199,272,307,0
0.5,8,2048,1157,53,237,483,721,26
1,8,4096,954,67,269,502,689,13
2,8,8192,743,62,237,413,547,11
3,8,12288,566,46,184,320,434,5
4,8,16384,484,61,159,274,357,3
5,8,20480,422,49,142,250,322,5
0.5,16,2048,1953,7,92,292,577,148
1,16,4096,2386,22,161,481,923,99
2,16,8192,2061,22,218,564,1019,59
3,16,12288,1329,24,175,443,721,50
4,16,16384,1005,28,163,326,476,101
5,16,20480,1015,49,194,365,512,72
0.5,32,2048,2048,1,22,84,282,340
1,32,4096,4020,5,45,207,604,455
2,32,8192,4950,9,83,375,993,351
3,32,12288,5555,33,278,851,1759,317
4,32,16384,4299,73,462,1081,1795,203
5,32,20480,3674,91,540,1232,1923,149


==> rq2_reuters_final_summary.csv <==
N,K,Hidden dim.,Activated≥30,IS≥0.95,IS≥0.90,IS≥0.85,IS≥0.80,IS<0.50
0.5,4,2048,381,59,152,213,277,2
1,4,4096,330,50,120,187,226,1
2,4,8192,295,58,122,180,210,1
3,4,12288,281,42,108,169,204,0
4,4,16384,267,46,116,163,196,0
5,4,20480,254,47,108,158,190,0
0.5,8,2048,695,39,123,263,406,6
1,8,4096,616,43,152,270,372,3
2,8,8192,474,38,128,202,279,1
3,8,12288,438,42,105,184,261,0
4,8,16384,407,32,93,166,236,0
5,8,20480,357,31,78,143,192,2
0.5,16,2048,1277,21,102,238,433,26
1,16,4096,1202,24,125,266,467,6
2,16,8192,803,21,106,206,347,7
3,16,12288,724,31,102,193,284,15
4,16,16384,730,42,146,251,358,7
5,16,20480,739,55,168,282,400,4
0.5,32,2048,1967,3,30,121,285,101
1,32,4096,2541,8,66,220,515,66
2,32,8192,1913,33,177,446,756,37
3,32,12288,1859,57,269,570,881,16
4,32,16384,2232,58,272,584,983,29
5,32,20480,2344,55,289,654,1090,16


==> rq2_webofscience_final_summary.csv <==
N,K,Hidden dim.,Activated≥30,IS≥0.95,IS≥0.90,IS≥0.85,IS≥0.80,IS<0.50
0.5,4,2048,800,224,470,587,686,4
1,4,4096,970,276,568,741,858,5
2,4,8192,1194,383,759,958,1063,5
3,4,12288,1283,438,832,1036,1169,6
4,4,16384,1306,467,861,1086,1188,4
5,4,20480,1370,509,936,1121,1254,6
0.5,8,2048,1423,247,648,934,1122,23
1,8,4096,1926,379,924,1294,1555,28
2,8,8192,2338,594,1231,1674,1983,20
3,8,12288,2468,655,1359,1816,2130,18
4,8,16384,2527,709,1443,1910,2195,16
5,8,20480,2544,657,1439,1924,2204,14
0.5,16,2048,2003,105,466,863,1222,71
1,16,4096,3394,343,1037,1733,2331,74
2,16,8192,4489,574,1734,2573,3274,61
3,16,12288,4748,704,1900,2806,3536,50
4,16,16384,4666,687,1899,2835,3567,49
5,16,20480,4696,664,1826,2855,3551,61
0.5,32,2048,2048,21,178,422,773,172
1,32,4096,4088,92,543,1199,1924,217
2,32,8192,7090,293,1301,2532,3857,220
3,32,12288,8242,403,1683,3169,4656,196
4,32,16384,8667,443,1808,3435,5120,179
5,32,20480,8739,376,1724,3360,5082,191

